A two-stage outflow in NGC 1068

We present an analysis of the Seyfert 2 galaxy NGC 1068 with archive data from SINFONI-VLT, in the HK bands with pixel scales of 0.1 (data set 1 - DS1) and 0.025 (DS2) arcsec. The data are revisited with a sophisticated data treatment, such as the differential atmospheric refraction correction and the application of a Butterworth filtering and deconvolution. The gain in the process is quantified by a significant improvement in the Strehl ratio and it shows that an unprecedented high spatial resolution is achieved. For DS1, a detailed study of the H$_{2}$, [Fe II] and [Si VI] emission lines reveals a three-phase gas morphology: (1) the low-velocity [Fe II] emission representing the glowingwall of an hourglass structure, (2) the high-velocity compact blobs of low and high ionization emissions filling the hourglass volume and (3) the distribution of H$_{2}$ molecular gas defines the thick and irregular walls of a bubble surrounding a cavity. Both the hourglass and the molecular emissions have an asymmetry caused by the fragmentation of the north-eastern molecular wall, closest to the active galactic nucleus, resulting in highvelocity compact blobs of ionized gas outside the bubble. The south-western part of the bubble is excavated by the jet, where the blobs remain confined and are blown along the bubble's inner boundary. We propose that those blobs are driven by a hot "secondary wind" coming from the spot where the jet interacts and injects its energy in the molecular gas. The combination of a primary wind launched by the central source and the secondary wind is what we call a two-stage outflow. For DS2, we detected a [Si VI] outflow nearly coplanar to the maser disc and orthogonal to the CO outflow found by a previous study. Such unexpected scenario is interpreted as the interaction between the central radiation field and a two-phase gas density torus.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
